Knowledge Enhanced Graph Neural Networks for Graph Completion

Graph data is omnipresent and has a wide variety of applications, such as in natural science, social networks, or the semantic web. However, while being rich in information, graphs are often noisy and incomplete. As a result, graph completion tasks, such as node classification or link prediction, have gained attention. On one hand, neural methods, such as graph neural networks, have proven to be robust tools for learning rich representations of noisy graphs. On the other hand, symbolic methods enable exact reasoning on graphs.We propose Knowledge Enhanced Graph Neural Networks (KeGNN), a neuro-symbolic framework for graph completion that combines both paradigms as it allows for the integration of prior knowledge into a graph neural network model.Essentially, KeGNN consists of a graph neural network as a base upon which knowledge enhancement layers are stacked with the goal of refining predictions with respect to prior knowledge.We instantiate KeGNN in conjunction with two state-of-the-art graph neural networks, Graph Convolutional Networks and Graph Attention Networks, and evaluate KeGNN on multiple benchmark datasets for node classification.

==> reviews.txt <==
SUBMISSION: 6363
TITLE: Knowledge Enhanced Graph Neural Networks for Graph Completion
AUTHORS: Luisa Werner, Nabil Layaïda, Pierre Genevès and Sarah Chlyah

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The authors propose a new neuro-symbolic model that integrates GNNs with symbolic knowledge enhancement layers to create an end-to-end differentiable model, which is termed Knowledge Enhanced Graph Neural Networks (KeGNN). This allows the use of prior knowledge to improve node classification while exploiting the strength of a GNN to learn expressive representations. 

Merits:
1. The paper is well-written and the approach seems valuable.
2. The results have significant improvement over MLP (p-value of one-sided t-test ≪ 0.05) for Cora and Citeseer.
3. The experimental dataset used for the validation is well-known for benchmarking and comparing the results.

Demerits:
1. There are too many notations, which makes it difficult to comprehend the text.
2. There are several similar works available on the state-of-the-art, which make this paper just one more to those works.
3. There were no explicit details for the novelty in the approach.
4. It was hard to identify the observations and findings from the experimentation and paper.

The paper can be accepted after the revision.

Minor corrections: 
Must need minor corrections, in case the paper got accepted.
The following corrections are required in the manuscript 
1. In VI. CONCLUSION, there is one typo in the conclusion: “... while exploiting th strength…”
2. References can be cited as [4]-[7] instead of [4] [5] [6] [7] and make similar changes throughout the manuscript.
3. Maintain a unique reference style throughout the manuscript. (Eg., in some places a year comes after the page number and at some places before).
4. The font-size of the figures are too small. The font-size of the figures needs to be increased.
5. Section VII does not look good after the conclusion. Section VII can be moved and added as subsection of the Section IV of experiments.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 6363
TITLE: Knowledge Enhanced Graph Neural Networks for Graph Completion
AUTHORS: Luisa Werner, Nabil Layaïda, Pierre Genevès and Sarah Chlyah

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
In this paper, the authors propose a novel model KeGNN for node classification tasks, which appends a knowledge enhancement layer to basic GNNs. With the help of fuzzy operations, the knowledge enhancement layer converts symbolic style prior knowledges like logical clauses to real value computation. Extensive experiments are conducted on several datasets to verify the effectiveness of KeGNN. This paper is well presented with vivid figures and charts.

Some minor comments:
	
D1. In the title of this paper, graph completion may be replaced by for node classification, since the whole paper focuses on the node classification task instead of graph completion.

D2. In the abstract, it is inappropriate to call GCN and GAT as state-of-the-art GNNs, since there are many improved models in recent years.

However, it seems that this paper is an accepted poster of IJCAI Workshop 2023 (https://openreview.net/forum?id=7cdXVj9z6Y).



----------------------- REVIEW 3 ---------------------
SUBMISSION: 6363
TITLE: Knowledge Enhanced Graph Neural Networks for Graph Completion
AUTHORS: Luisa Werner, Nabil Layaïda, Pierre Genevès and Sarah Chlyah

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper proposes a GNN for KG completion tasks. It has shown comparisons with state of the art for measuring performance and also justified the results well. Overall, the paper is very well-written.

Strengths:
S1: The paper is very well-written.
S2: The paper has extensive experiments on real-world datasets for performance study.

Opportunities for improvements:
I would have also liked to see an ablation study for the hyperparameters.




